PPl 15: The First Brown Dwarf Spectroscopic Binary

PPl 15 is the first object to have been confirmed as a brown dwarf by the lithium test (in 1995), though its inferred mass was very close to the substellar limit. It is a member of the Pleiades open cluster. Its position in a cluster color-magnitude diagram suggested that it might be binary, and preliminary indications that it is a double-lined spectroscopic binary were reported by us in 1997. Here we report on the results of a consecutive week of Keck HIRES observations of this system, which yield its orbit. It has a period of about 5.8 days, and an eccentricity of 0.4+/-0.05. The rotation of the stars is slow for this class of objects. Because the system luminosity is divided between 2 objects with a mass ratio of 0.85, this renders each of them an incontrovertible brown dwarf, with masses between 60-70 jupiters. We show that component B is a little redder than A by studying their wavelength-dependent line ratios, and that this variation is compatible with the mass ratio. We confirm that the system has lithium, but cannot support the original conclusion that it is depleted (which would be surprising, given the new masses). This is a system of very close objects which, if they had combined, would have produced a low mass star. We discuss the implications of this discovery for the theories of binary formation and formation of very low mass objects.

==> README.txt <==
xxx-admin note:

The author's original tex file is
  pplbin.tex.orig

This does not work properly on our tex system and the figures
come out superposed on the text. To fix this we modifed the
tex source to produce
  pplbin.tex

--
www-admin, 3Aug99

